CapablePtrs: Securely Compiling Partial Programs Using the Pointers-as-Capabilities Principle

Capability machines such as CHERI provide memory capabilities that can be used by compilers to provide security benefits for compiled code (e.g., memory safety). The existing C to CHERI compiler, for example, achieves memory safety by following a principle called "pointers as capabilities" (PAC). Informally, PAC says that a compiler should represent a source language pointer as a machine code capability. But the security properties of PAC compilers are not yet well understood. We show that memory safety is only one aspect, and that PAC compilers can provide significant additional security guarantees for partial programs: the compiler can provide security guarantees for a compilation unit, even if that compilation unit is later linked to attacker-provided machine code. As such, this paper is the first to study the security of PAC compilers for partial programs formally. We prove for a model of such a compiler that it is fully abstract. The proof uses a novel proof technique (dubbed TrICL, read trickle), which should be of broad interest because it reuses the whole-program compiler correctness relation for full abstraction, thus saving work. We also implement our scheme for C on CHERI, show that we can compile legacy C code with minimal changes, and show that the performance overhead of compiled code is roughly proportional to the number of cross-compilation-unit function calls.

==> resources/diffs-c.csv <==
1.407
1.402
1.413
1.427
1.463
1.527
1.568
1.669
1.821


==> resources/png-mabi-compart-std.csv <==
0.073512 
0.016279 
0.024576 
0.022271 
0.021095 
0.029411 
0.098636 
0.136000 
0.024819 


==> resources/png-mabi-compart.csv <==
1.364
1.395
1.506
1.572
1.895
2.475
3.691
5.672
8.668


==> resources/png-results-combined-c.csv <==
2.771,1.364,32
2.797,1.395,64
2.919,1.506,128
2.999,1.572,256
3.358,1.895,512
4.002,2.475,1024
5.259,3.691,2048
7.341,5.672,4096
10.489,8.668,8192


==> resources/png-results-times-ccall-c.csv <==
1.407,125154
1.402,125154
1.413,125168
1.427,125178
1.463,125202
1.527,125244
1.568,125338
1.669,125518
1.821,125568


==> resources/png-secc-std.csv <==
0.077775 
0.020025 
0.022561 
0.025475 
0.035440 
0.019391 
0.048877 
0.106156 
0.013748 


==> resources/png-secc.csv <==
2.771
2.797
2.919
2.999
3.358
4.002
5.259
7.341
10.489


==> resources/png-times-c.csv <==
secc,mabi,size
2.771,1.364,32
2.797,1.395,64
2.919,1.506,128
2.999,1.572,256
3.358,1.895,512
4.002,2.475,1024
5.259,3.691,2048
7.341,5.672,4096
10.489,8.668,8192


==> resources/png-times-ccall-c.csv <==
diff,ccall
1.407,125154
1.402,125154
1.413,125168
1.427,125178
1.463,125202
1.527,125244
1.568,125338
1.669,125518
1.821,125568


==> resources/stds/png-mabi-compart-std.csv <==
0.073512 
0.016279 
0.024576 
0.022271 
0.021095 
0.029411 
0.098636 
0.136000 
0.024819 


==> resources/stds/png-secc-std.csv <==
0.077775 
0.020025 
0.022561 
0.025475 
0.035440 
0.019391 
0.048877 
0.106156 
0.013748 


==> resources/stds/yaml-mabi-c.csv <==
0.004000 
0.005385 
0.006000 
0.008307 
0.012649 
0.061717 
0.163245 
0.061612 
0.080150 
0.201604 
1.581861 


==> resources/stds/yaml-secc.csv <==
0.006708 
0.003000 
0.005385 
0.009000 
0.016401 
0.216474 
0.391336 
0.033106 
0.066483 
0.086695 
1.405381 


==> resources/stds/zlib-mabi-compart-std.csv <==
0.004583 
0.008307 
0.009434 
0.011358 
0.008000 
0.013000 
0.017916 
0.033181 
0.027000 
0.048218 
0.074438 
0.100404 
0.109000 


==> resources/stds/zlib-secc-std.csv <==
0.006403
0.004000
0.006633
0.004899
0.006000
0.007746
0.011000
0.023580
0.031385
0.227906
0.231864
0.093252
0.178706


==> resources/yaml-ccalls-size.csv <==
ccall,size
1227,1482
2411,2964
4779,5928
9514,11856
18993,23726
37949,47470
75861,94958
151683,189992
303325,380200
606605,760616
1213172,1523546


==> resources/yaml-diff.txt <==
 include/yaml.h |  4 ++++
 src/api.c      |  4 ++--
 src/loader.c   | 54 +++++++++++++++++++++++++++---------------------------
 src/reader.c   | 11 ++++++-----
 src/scanner.c  | 41 ++++++++++++++++++++++++-----------------
 5 files changed, 63 insertions(+), 51 deletions(-)


==> resources/yaml-times-c.csv <==
secc,mabi,size
0.245,0.122,1482
0.299,0.159,2964
0.409,0.242,5928
0.627,0.401,11856
1.059,0.72,23726
2.117,1.389,47470
3.874,2.731,94958
7.188,5.192,189992
14.23,10.314,380200
28.302,20.674,760616
57.298,42.294,1523546


==> resources/yaml-times-ccall-c.csv <==
diff,ccall
0.123,1226
0.14,2410
0.167,4778
0.226,9513
0.339,18992
0.728,37948
1.143,75860
1.996,151682
3.916,303324
7.628,606604
15.004,1213171


==> resources/yaml-times-ccall.csv <==
diff,ccall
0.056,1227
0.07,2411
0.103,4779
0.167,9514
0.296,18993
0.557,37949
1.035,75861
2.034,151683
3.374,303325
6.754,606605
10.076,1213172


==> resources/yaml-times.csv <==
secc,mabi,size
0.244,0.188,1482
0.298,0.228,2964
0.406,0.303,5928
0.625,0.458,11856
1.063,0.767,23726
1.947,1.39,47470
3.68,2.645,94958
7.232,5.198,189992
14.158,10.784,380200
28.314,21.56,760616
57.138,47.062,1523546


==> resources/zlib-ccalls-size.csv <==
ccall,size
43,128
44,512
44,1024
44,2048
44,4096
44,8192
44,16384
50,32768
63,65536
89,131072
141,262144
239,524288
441,1048576


==> resources/zlib-diff.txt <==
 compress.c | 37 +++++++++++++++++++------------------
 deflate.c  |  4 ++--
 deflate.h  |  4 ++--
 infback.c  |  4 ++--
 inflate.c  |  4 ++--
 trees.c    |  2 +-
 uncompr.c  | 43 ++++++++++++++++++++++---------------------
 zutil.c    | 13 +------------
 zutil.h    | 19 +++++++++++++++----
 9 files changed, 66 insertions(+), 64 deletions(-)


==> resources/zlib-times-ccall-c.csv <==
diff,ccall
0.234,43
0.231,44
0.237,44
0.237,44
0.236,44
0.231,44
0.226,44
0.235,50
0.244,63
0.472,89
0.43,141
0.365,239
0.611,441


==> resources/zlib-times.csv <==
secc,mabi,size
0.327,0.093,128
0.332,0.101,512
0.346,0.109,1024
0.356,0.119,2048
0.382,0.146,4096
0.43,0.199,8192
0.533,0.307,16384
0.788,0.553,32768
1.425,1.181,65536
2.857,2.385,131072
5.327,4.897,262144
10.198,9.833,524288
20.358,19.747,1048576

